Explicit solutions for linear variable-coefficient fractional differential equations with respect to functions

Explicit solutions of differential equations of complex fractional orders with respect to functions and with continuous variable coefficients are established. The representations of solutions are given in terms of some convergent infinite series of fractional integro-differential operators, which can be widely and efficiently used for analytic and computational purposes. In the case of constant coefficients, the solution can be expressed in terms of the multivariate Mittag-Leffler functions. In particular, the obtained result extends the Luchko-Gorenflo representation formula to a general class of linear fractional differential equations with variable coefficients, to complex fractional derivatives, and to fractional derivatives with respect to a given function.

==> mybibfile.bib.txt <==
@article{r4,
  title={Complex and higher order fractional curl operator in electromagnetics},
  author={Naqvi, Q.A. and Abbas, M.},
  journal={Opt. Commun.},
  volume={241},
  number={4--6},
  pages={349--355},
  year={2004},
  publisher={}
}

@article{r3,
  title={Complex order fractional derivatives in viscoelasticity},
  author={Atanackovi\'c, T.M. and Konjik, S. and  Pilipovi\'c, S. and et al.},
  journal={Mech. Time-Depend Mater},
  volume={20},
  number={},
  pages={175--195},
  year={2016},
  publisher={}
}

@article{r2,
  title={New tuning design schemes of fractional complex-order {PI} controller},
  author={Shahiri, M. and Ranjbar, A. and Karami, M.R. and et al.},
  journal={Nonlinear Dyn.},
  volume={84},
  number={},
  pages={1813--1835},
  year={2016},
  publisher={}
}

@article{r1,
  title={Optical fractional {F}ourier transforms with complex orders},
  author={Bernardo, L.M. and Soares, O.D.},
  journal={Appl. Opt.},
  volume={35},
  number={17},
  pages={3163--3166},
  year={1996},
  publisher={}
}

@article{ross,
  title={A use for a derivative of complex order in the fractional
calculus or what, indeed, is $d^{3-(1/2)i}/dx^{3-(1/2)i}$ and what can you do with it?},
  author={Ross, B. and Northover, F.H.},
  journal={Indian J. Pure Appl. Math.},
  volume={9},
  number={4},
  pages={400--406},
  year={1978},
  publisher={}
}

@article{kober,
  title={On a theorem of {S}chur and on fractional integrals of purely imaginary order},
  author={Kober, H.},
  journal={Trans. Amer. Math. Soc.},
  volume={50},
  number={},
  pages={160--174},
  year={1941},
  publisher={}
}

@article{[11],
  title={Some integral equations involving hypergeometric functions},
  author={Love, E.R.},
  journal={Proc. Edinburgh
Math. Soc. (II)},
  volume={15},
  number={},
  pages={169--198},
  year={1967},
  publisher={}
}

@article{[12],
  title={Two more hypergeometric integral equations},
  author={Love, E.R.},
  journal={Proc. Cambridge Philos. Soc.},
  volume={63},
  number={},
  pages={1055--1076},
  year={1967},
  publisher={}
}

@article{physical,
  title={Physical interpretation of initial conditions for fractional differential equations with {R}iemann--{L}iouville fractional derivatives},
  author={Heymans, N. and Podlubny, I.},
  journal={Rheol. Acta},
  volume={37},
  number={},
  pages={1--7},
  year={2005},
  publisher={}
}

@article{threevariate,
  title={A natural extension of {M}ittag-{L}effler
function associated with a triple infinite series},
  author={Huseynov, I.T. and Ahmadova, A. and Ojo, G.O. and Mahmudov, N.I.},
  journal={preprint, arXiv:2011.03999},
  volume={},
  number={},
  pages={},
  year={2020},
  publisher={}
}


@article{bivariate,
  title={A naturally emerging bivariate {M}ittag-{L}effler function and associated fractional-calculus operators},
  author={Fernandez, A. and K\"urt, C. and Ozarslan, M.A.},
  journal={Comput. Appl. Math.},
  volume={39},
  number={200},
  pages={1--27},
  year={2020},
  publisher={}
}

@article{Oslerapli,
  title={Leibniz rule for fractional derivatives generalised and an application to infinite series},
  author={Osler, T.J.},
  journal={SIAM J. Appl. Math.},
  volume={18},
  number={},
  pages={658--674},
  year={1970},
  publisher={}
}

@article{WRZAapli,
  title={Explicit iteration and unique positive solution for a {C}aputo--{H}adamard fractional turbulent flow model},
  author={Wang, G. and Ren, X. and Zhang, L. and Ahmad, B.},
  journal={IEEE Access},
  volume={7},
  number={},
  pages={109833--109839},
  year={2019},
  publisher={}
}

@article{GGMapli,
  title={The fractional {D}odson diffusion equation: a new approach},
  author={Garra, R. and Giusti, A. and  Mainardi, F.},
  journal={Ricerche
di Matematica},
  volume={67},
  number={2},
  pages={899--909},
  year={2018},
  publisher={}
}

@article{GOPapli,
  title={A note on {H}adamard fractional differential equations with varying coefficients and their applications in probability},
  author={Garra, R. and Orsingher, E. and  Polito, F.},
  journal={Mathematics},
  volume={6},
  number={1},
  pages={1--10},
  year={2018},
  publisher={}
}

@article{AKMR,
  title={On boundary-value problems for a partial differential equation with {C}aputo and {B}essel operators},
  author={Agarwal, P. and Karimov, E. and  Mamchuev, M. and Ruzhansky, M.},
  journal={in Recent applications of harmonic analysis to function spaces, differential equations, and data science, 707--718, Appl. Numer. Harmon. Anal., Birkhauser/Springer},
  volume={},
  number={},
  pages={},
  year={2017},
  publisher={}
}

@article{almeida,
  title={A {C}aputo fractional derivative of a function with respect to another function},
  author={Almeida, R.},
  journal={Commun. Nonlinear Sci. Numer. Simul.},
  volume={44},
  number={},
  pages={460--481},
  year={2017},
  publisher={yuu}
}

@article{almeidasecond,
  title={Further properties of {O}sler's generalized fractional integrals and derivatives with respect to another function},
  author={R. Almeida},
  journal={Rocky Mountain J. Math.},
  volume={48},
  number={8},
  pages={2459--2493},
  year={2019},
  publisher={}
}

@article{AML,
  title={Generalized fractional power series solutions for fractional differential equations},
  author={Angstmann, C.N. and Henry, B.I.},
  journal={Appl. Math. Lett.},
  volume={102},
  number={},
  pages={},
  year={2020},
  publisher={}
}

@article{vcserbia1,
  title={Linear fractional differential equation with variable coefficients {I}},
  author={Atanackovi\'c, T.M. and Stankovi\'c, B.},
  journal={Bull. de l Acad. Serbe Sci. Arts, Cl. Math.},
  volume={38},
  number={},
  pages={27--42},
  year={2013},
  publisher={}
}

@article{vcserbia2,
  title={Linear fractional differential equation with variable coefficients {II}},
  author={Atanackovi\'c, T.M. and  Stankovi\'c, B.},
  journal={Bull. de l Acad. Serbe Sci. Arts, Cl. Math.},
  volume={39},
  number={},
  pages={53--78},
  year={2014},
  publisher={}
}

@article{2007vc,
  title={On system of linear fractional differential equation with constant coefficients},
  author={Bonilla, B. and Rivero, M. and Trujillo, J.J.},
  journal={Appl. Math. Comput.},
  volume={181},
  number={},
  pages={68--78},
  year={2007},
  publisher={}
}

@article{caputo,
  title={Linear model of dissipation whose $Q$ is almost frequency independent-{II}},
  author={Caputo, M.},
  journal={Geophys J R Astron Soc.},
  volume={13},
  number={},
  pages={529--539},
  year={1967},
  publisher={}
}

@book{[27],
  title={The Analysis of Fractional Differential Equations},
  author={Diethelm, K.},
  year={2010},
  publisher={Springer, Berlin}
}

@article{first,
  title={Fractional derivatives and {C}auchy problem for differential equations of fractional order},
  author={Dzhrbashyan, M.M. and Nersessyan, A.B.},
  journal={Izv. Acad. Nauk Armjanskoi SSR},
  volume={3},
  number={1},
  pages={3--29},
  year={1968},
  publisher={}
}

@article{otronew1,
  title={On {C}aputo modification of the {H}adamard fractional derivatives},
  author={Gambo, Y.Y. and Jarad, F. and  Baleanu, D. and Abdeljawad, T.},
  journal={Adv. Differ. Equ.},
  volume={10},
  number={},
  pages={},
  year={2014},
  publisher={}
}

@book{mittagbook,
  title={{M}ittag--{L}effler {F}unctions, {R}elated {T}opics and {A}pplications},
  author={Gorenflo, R. and Kilbas, A.A. and Mainardi, F. and Rogosin, S.V.},
  year={2014},
  publisher={Springer Monographs in Mathematics, Springer}
}

@article{KMR,
  title={Non-local initial problem for second order time-fractional and space-singular equation},
  author={Karimov, E. and Mamchuev, M. and Ruzhansky, M.},
  journal={Hokkaido Math. J.},
  volume={49},
  number={2},
  pages={349--361},
  year={2020},
  publisher={}
}

@article{kilbas2000,
  title={Existence and uniqueness theorems for nonlinear fractional differential equations},
  author={Kilbas, A.A. and Bonilla, B. and Trujillo, J.J.},
  journal={Demonstratio Math.},
  volume={33},
  number={},
  pages={583--602},
  year={2000},
  publisher={}
}

@article{kilbas2004,
  title={Cauchy problem for differential equation with {C}aputo derivative},
  author={Kilbas, A.A. and Marzan, S.A.},
  journal={Fract. Calc. Appl. Anal.},
  volume={7},
  number={3},
  pages={297--321},
  year={2004},
  publisher={}
}

@book{kilbas,
  title={Theory and {A}pplications of {F}ractional {D}ifferential {E}quations},
  author={Kilbas, A.A. and Srivastava, H.M. and Trujillo, J.J.},
  year=2006,
  publisher={North-Holland Mathematics Studies, vol. 204. Elsevier Science B.V., Amsterdam}
}

@article{aa2007vc,
  title={$\alpha$--{A}nalytic solutions of some linear fractional differential equations with variable coefficients},
  author={Kilbas, A.A. and Rivero, M. and Rodr\'iguez--Germa, L. and Trujillo, J.J.},
  journal={Appl. Math. Comput.},
  volume={187},
  number={9},
  pages={239--249},
  year={2007},
  publisher={}
}
 
@article{RL,
  title={Explicit representations of {G}reen’s function for linear fractional differential operator with variable coefficients},
  author={Kim, M.H. and  Hyong-Chol, O.},
  journal={J. Fractional Calc. $\&$ Appl.},
  volume={5},
  number={1},
  pages={26--36},
  year={2014},
  publisher={}
}

@article{cucho,
  title={Cauchy problem for fractional diffusion-wave equations with variable coefficients},
  author={Kochubei, A.N.},
  journal={Appl. Anal.},
  volume={93},
  number={},
  pages={2211--2242},
  year={2014},
  publisher={}
}

@article{luchko,
  title={An operational method for solving fractional differential equations with the {C}aputo derivatives},
  author={Luchko, Y. and Gorenflo, R.},
  journal={Acta Math. Vietnam.},
  volume={24},
  number={2},
  pages={207--233},
  year={1999},
  publisher={}
}

@article{analitical,
  title={Analytical solutions of linear inhomogeneous fractional differential equation with continuous variable coefficients},
  author={Pak, S. and Choi, H. and Sin, K. and Ri, K.},
  journal={Adv. Differ. Equ.},
  volume={2019},
  number={256},
  pages={},
  year={2019},
  publisher={}
}

@article{RS,
  title={Oscillatory solutions of fractional integro-differential equations},
  author={Restrepo, J.E. and Suragan, D.},
  journal={Math. Meth. Appl. Sci.},
  volume={43},
  number={15},
  pages={9080--9089},
  year={2020},
  publisher={}
}

@article{vcapl,
  title={Linear fractional differential equations with variable coefficients},
  author={Rivero, M. and Rodr\'igez--Cierm\'a, L. and Trujillo, J.J.},
  journal={Appl. Math. Lett.},
  volume={21},
  number={},
  pages={892--897},
  year={2008},
  publisher={}
}

@article{RTTi,
  title={Inverse source problems for positive operators. {I}: {H}ypoelliptic diffusion and subdiffusion equations},
  author={Ruzhansky, M. and  Tokmagambetov, N. and Torebek, B.},
  journal={J. Inverse Ill-Pose P. },
  volume={27},
  number={},
  pages={891--911},
  year={2019},
  publisher={}
}
 
@article{RTT,
  title={On a non-local problem for a multi-term fractional diffusion-wave equation},
  author={Ruzhansky, M. and  Tokmagambetov, N. and Torebek, B.},
  journal={Fract. Calc. Appl. Anal.},
  volume={23},
  number={},
  pages={324--355},
  year={2020},
  publisher={}
}

@book{samko,
  title={Fractional integrals and derivatives},
  author={Samko, S.G. and Kilbas, A.A. and Marichev, O.I.},
  year={1993},
  publisher={Gordon and Breach, Yverdon}
}

